Model-driven Scheduling for Distributed Stream Processing Systems

Distributed Stream Processing frameworks are being commonly used with the evolution of Internet of Things(IoT). These frameworks are designed to adapt to the dynamic input message rate by scaling in/out.Apache Storm, originally developed by Twitter is a widely used stream processing engine while others includes Flink, Spark streaming. For running the streaming applications successfully there is need to know the optimal resource requirement, as over-estimation of resources adds extra cost.So we need some strategy to come up with the optimal resource requirement for a given streaming application. In this article, we propose a model-driven approach for scheduling streaming applications that effectively utilizes a priori knowledge of the applications to provide predictable scheduling behavior. Specifically, we use application performance models to offer reliable estimates of the resource allocation required. Further, this intuition also drives resource mapping, and helps narrow the estimated and actual dataflow performance and resource utilization. Together, this model-driven scheduling approach gives a predictable application performance and resource utilization behavior for executing a given DSPS application at a target input stream rate on distributed resources.

==> logfiles/Allthreadmappings-ThreadCountMapping.csv <==
,,,,,,
Linear Scaling + Default,,,,,,
,,Threads per VM,table,blob,floatPI,parse
,10,VM1,12,13,1,0
,11,VM2,13,12,0,1
,12,VM3,13,13,0,0
,13,VM4,13,13,1,0
,14,VM5,13,13,0,0
,,,,,,
Linear Scaling + Rstorm,,,,,,
,,,,,,
,,Threads per VM,table,blob,floatPI,parse
,10,VM1,14,13,0,0
,11,VM2,13,14,0,0
,12,VM3,14,13,0,0
,13,VM4,13,14,0,0
,14,VM5,10,10,2,1
,,,,,,
MaxAllocation+Default,,,,,,
,,Threads per VM,table,blob,floatPI,parse
,10,VM1,96,96,1,1
,11,VM2,96,96,1,0
,12,VM3,96,96,1,0
,13,VM4,96,96,1,1
,14,VM5,96,96,1,0
,,,,,,
,,,,,,
MaxAllocation+OurMapping,,,,,,
,,Threads per VM,table,blob,floatPI,parse
,10,VM1,0,240,0,0
,11,VM2,0,240,0,0
,12,VM3,240,0,0,0
,13,VM4,240,0,0,0
,14,VM5,0,0,5,2
,,,,,,
,,,,,,
,,,,,,
Maxallocation+Rstorm+overestimate,,,,,,
,,,,,,
,,,table,blob,floatPI,parse
1 core VM,9,VM1,6,7,1,0
,10,VM2,95,95,0,0
,11,VM3,120,119,0,0
,12,VM4,119,120,0,0
,13,VM5,120,119,0,0
,14,VM6,20,20,4,2

==> logfiles/AllthreadmappingsVM-CPUandMEM.csv <==
,,,,,,,
Linear Scaling + Default,,,,,,,
,,ip,,,,CPU/MEM  Val,DIV  BY 4
,,10.3.0.10,,,,147,36.75
,,10.3.0.11,,,,140,35
,CPU Val,10.3.0.12,,,,55.5,13.875
,,10.3.0.13,,,,148,37
,,10.3.0.14,,,,55.5,13.875
,,Name:,"cpuval,",dtype:,float64,,0
,,ip,,,,,0
,,10.3.0.10,,,,250.2,62.55
,,10.3.0.11,,,,279.2,69.8
,MEM val ,10.3.0.12,,,,235.4,58.85
,,10.3.0.13,,,,250.2,62.55
,,10.3.0.14,,,,235.4,58.85
,,Name:,"memval,",dtype:,float64,,0
,,,,,,,0
Linear Scaling + Rstorm,,,,,,,0
,,ip,,,,,0
,,10.3.0.10,,,,56.5,14.125
,,10.3.0.11,,,,56,14
,,10.3.0.12,,,,56.5,14.125
,,10.3.0.13,,,,56,14
,,10.3.0.14,,,,314.5,78.625
,,Name:,"cpuval,",dtype:,float64,,0
,,ip,,,,,0
,,10.3.0.10,,,,235.4,58.85
,,10.3.0.11,,,,235.6,58.9
,,10.3.0.12,,,,235.4,58.85
,,10.3.0.13,,,,235.6,58.9
,,10.3.0.14,,,,265.3,66.325
,,Name:,"memval,",dtype:,float64,,0
MaxAllocation+Default,,,,,,,0
,,ip,,,,,0
,,10.3.0.10,,,,403.1,100.775
,,10.3.0.11,,,,318.1,79.525
,,10.3.0.12,,,,318.1,79.525
,,10.3.0.13,,,,403.1,100.775
,,10.3.0.14,,,,318.1,79.525
,,Name:,"cpuval,",dtype:,float64,,0
,,ip,,,,,0
,,10.3.0.10,,,,495.12,123.78
,,10.3.0.11,,,,451.12,112.78
,,10.3.0.12,,,,451.12,112.78
,,10.3.0.13,,,,495.12,123.78
,,10.3.0.14,,,,451.12,112.78
,,Name:,"memval,",dtype:,float64,,0
,,,,,,,0
MaxAllocation+OurMapping,,,,,,,0
,,ip,,,,,0
,,10.3.0.10,,,,186.8,46.7
,,10.3.0.11,,,,186.8,46.7
,,10.3.0.12,,,,220,55
,,10.3.0.13,,,,220,55
,,10.3.0.14,,,,542.5,135.625
,,Name:,"cpuval,",dtype:,float64,,0
,,ip,,,,,0
,,10.3.0.10,,,,102.84,25.71
,,10.3.0.11,,,,102.84,25.71
,,10.3.0.12,,,,108,27
,,10.3.0.13,,,,108,27
,,10.3.0.14,,,,148.47,37.1175
,,Name:,"memval,",dtype:,float64,,0
,,,,,,,0
,,,,,,,0
,,,,,,,0
Maxallocation+Rstorm+overestimate,,,,,,,0
,,,,,,,0
,,ip,,,,,0
,,10.3.0.10,,,,209.5,52.375
,,10.3.0.11,,,,266.4,66.6
,,10.3.0.12,,,,266.4,66.6
,,10.3.0.13,,,,266.4,66.6
,,10.3.0.14,,,,522.5,130.625
,,10.3.0.9,,,,118,29.5
,,Name:,"cpuval,",dtype:,float64,,0
,,ip,,,,,0
,,10.3.0.10,,,,307.91,76.9775
,,10.3.0.11,,,,415.89,103.9725
,,10.3.0.12,,,,417.19,104.2975
,,10.3.0.13,,,,415.89,103.9725
,,10.3.0.14,,,,403.77,100.9425
,,10.3.0.9,,,,118.6,29.65
,,Name:,"memval,",dtype:,float64,,0

==> logfiles/boltThreadCountWithCPUMEM-linear-default.csv <==
0,10.3.0.10,6709,3, blob,CPU,6.5,MEM,30.8
0,10.3.0.10,6709,3, table,CPU,7,MEM,28
1,10.3.0.10,6710,4, blob,CPU,7.0,MEM,31.0
1,10.3.0.10,6710,3, table,CPU,7,MEM,28
2,10.3.0.10,6711,3, blob,CPU,6.5,MEM,30.8
0,10.3.0.10,6711,1, pi,CPU,92.5,MEM,14.8
2,10.3.0.10,6711,3, table,CPU,7,MEM,28
3,10.3.0.10,6712,3, blob,CPU,6.5,MEM,30.8
3,10.3.0.10,6712,3, table,CPU,7,MEM,28
4,10.3.0.11,6717,3, blob,CPU,6.5,MEM,30.8
4,10.3.0.11,6717,3, table,CPU,7,MEM,28
5,10.3.0.11,6718,3, blob,CPU,6.5,MEM,30.8
5,10.3.0.11,6718,4, table,CPU,8,MEM,28
6,10.3.0.11,6719,3, blob,CPU,6.5,MEM,30.8
6,10.3.0.11,6719,3, table,CPU,7,MEM,28
7,10.3.0.11,6720,3, blob,CPU,6.5,MEM,30.8
0,10.3.0.11,6720,1, parse,CPU,85,MEM,44
7,10.3.0.11,6720,3, table,CPU,7,MEM,28
8,10.3.0.12,6725,4, blob,CPU,7.0,MEM,31.0
8,10.3.0.12,6725,3, table,CPU,7,MEM,28
9,10.3.0.12,6726,3, blob,CPU,6.5,MEM,30.8
9,10.3.0.12,6726,3, table,CPU,7,MEM,28
10,10.3.0.12,6727,3, blob,CPU,6.5,MEM,30.8
10,10.3.0.12,6727,4, table,CPU,8,MEM,28
11,10.3.0.12,6728,3, blob,CPU,6.5,MEM,30.8
11,10.3.0.12,6728,3, table,CPU,7,MEM,28
12,10.3.0.13,6733,3, blob,CPU,6.5,MEM,30.8
1,10.3.0.13,6733,1, pi,CPU,92.5,MEM,14.8
12,10.3.0.13,6733,3, table,CPU,7,MEM,28
13,10.3.0.13,6734,3, blob,CPU,6.5,MEM,30.8
13,10.3.0.13,6734,3, table,CPU,7,MEM,28
14,10.3.0.13,6735,3, blob,CPU,6.5,MEM,30.8
14,10.3.0.13,6735,4, table,CPU,8,MEM,28
15,10.3.0.13,6736,4, blob,CPU,7.0,MEM,31.0
15,10.3.0.13,6736,3, table,CPU,7,MEM,28
16,10.3.0.14,6741,4, blob,CPU,7.0,MEM,31.0
16,10.3.0.14,6741,3, table,CPU,7,MEM,28
17,10.3.0.14,6742,3, blob,CPU,6.5,MEM,30.8
17,10.3.0.14,6742,4, table,CPU,8,MEM,28
18,10.3.0.14,6743,3, blob,CPU,6.5,MEM,30.8
18,10.3.0.14,6743,3, table,CPU,7,MEM,28
19,10.3.0.14,6744,3, blob,CPU,6.5,MEM,30.8
19,10.3.0.14,6744,3, table,CPU,7,MEM,28


==> logfiles/boltThreadCountWithCPUMEM-linear-rstorm.csv <==
0,10.3.0.10,6709,3, blob,CPU,6.5,MEM,30.8
0,10.3.0.10,6709,4, table,CPU,8,MEM,28
1,10.3.0.10,6710,4, blob,CPU,7.0,MEM,31.0
1,10.3.0.10,6710,3, table,CPU,7,MEM,28
2,10.3.0.10,6711,3, blob,CPU,6.5,MEM,30.8
2,10.3.0.10,6711,3, table,CPU,7,MEM,28
3,10.3.0.10,6712,3, blob,CPU,6.5,MEM,30.8
3,10.3.0.10,6712,4, table,CPU,8,MEM,28
4,10.3.0.11,6717,3, blob,CPU,6.5,MEM,30.8
4,10.3.0.11,6717,4, table,CPU,8,MEM,28
5,10.3.0.11,6718,4, blob,CPU,7.0,MEM,31.0
5,10.3.0.11,6718,3, table,CPU,7,MEM,28
6,10.3.0.11,6719,3, blob,CPU,6.5,MEM,30.8
6,10.3.0.11,6719,3, table,CPU,7,MEM,28
7,10.3.0.11,6720,4, blob,CPU,7.0,MEM,31.0
7,10.3.0.11,6720,3, table,CPU,7,MEM,28
8,10.3.0.12,6725,4, blob,CPU,7.0,MEM,31.0
8,10.3.0.12,6725,3, table,CPU,7,MEM,28
9,10.3.0.12,6726,3, blob,CPU,6.5,MEM,30.8
9,10.3.0.12,6726,4, table,CPU,8,MEM,28
10,10.3.0.12,6727,3, blob,CPU,6.5,MEM,30.8
10,10.3.0.12,6727,3, table,CPU,7,MEM,28
11,10.3.0.12,6728,3, blob,CPU,6.5,MEM,30.8
11,10.3.0.12,6728,4, table,CPU,8,MEM,28
12,10.3.0.13,6733,3, blob,CPU,6.5,MEM,30.8
12,10.3.0.13,6733,3, table,CPU,7,MEM,28
13,10.3.0.13,6734,4, blob,CPU,7.0,MEM,31.0
13,10.3.0.13,6734,3, table,CPU,7,MEM,28
14,10.3.0.13,6735,3, blob,CPU,6.5,MEM,30.8
14,10.3.0.13,6735,4, table,CPU,8,MEM,28
15,10.3.0.13,6736,4, blob,CPU,7.0,MEM,31.0
15,10.3.0.13,6736,3, table,CPU,7,MEM,28
16,10.3.0.14,6741,3, blob,CPU,6.5,MEM,30.8
16,10.3.0.14,6741,4, table,CPU,8,MEM,28
17,10.3.0.14,6742,3, blob,CPU,6.5,MEM,30.8
17,10.3.0.14,6742,3, table,CPU,7,MEM,28
18,10.3.0.14,6743,3, blob,CPU,6.5,MEM,30.8
0,10.3.0.14,6743,1, pi,CPU,92.5,MEM,14.8
18,10.3.0.14,6743,2, table,CPU,4,MEM,14
19,10.3.0.14,6744,1, blob,CPU,3,MEM,15.3
0,10.3.0.14,6744,1, parse,CPU,85,MEM,44
1,10.3.0.14,6744,1, pi,CPU,92.5,MEM,14.8
19,10.3.0.14,6744,1, table,CPU,3,MEM,14


==> logfiles/boltThreadCountWithCPUMEM-max-default.csv <==
0,10.3.0.10,6709,24, blob,CPU,22.4,MEM,49.08
0,10.3.0.10,6709,24, table,CPU,34,MEM,60
1,10.3.0.10,6710,24, blob,CPU,22.4,MEM,49.08
0,10.3.0.10,6710,1, parse,CPU,85,MEM,44
1,10.3.0.10,6710,24, table,CPU,34,MEM,60
2,10.3.0.10,6711,24, blob,CPU,22.4,MEM,49.08
0,10.3.0.10,6711,1, pi,CPU,92.5,MEM,14.8
2,10.3.0.10,6711,24, table,CPU,34,MEM,60
3,10.3.0.10,6712,24, blob,CPU,22.4,MEM,49.08
3,10.3.0.10,6712,24, table,CPU,34,MEM,60
4,10.3.0.11,6717,24, blob,CPU,22.4,MEM,49.08
4,10.3.0.11,6717,24, table,CPU,34,MEM,60
5,10.3.0.11,6718,24, blob,CPU,22.4,MEM,49.08
5,10.3.0.11,6718,24, table,CPU,34,MEM,60
6,10.3.0.11,6719,24, blob,CPU,22.4,MEM,49.08
6,10.3.0.11,6719,24, table,CPU,34,MEM,60
7,10.3.0.11,6720,24, blob,CPU,22.4,MEM,49.08
1,10.3.0.11,6720,1, pi,CPU,92.5,MEM,14.8
7,10.3.0.11,6720,24, table,CPU,34,MEM,60
8,10.3.0.12,6725,24, blob,CPU,22.4,MEM,49.08
2,10.3.0.12,6725,1, pi,CPU,92.5,MEM,14.8
8,10.3.0.12,6725,24, table,CPU,34,MEM,60
9,10.3.0.12,6726,24, blob,CPU,22.4,MEM,49.08
9,10.3.0.12,6726,24, table,CPU,34,MEM,60
10,10.3.0.12,6727,24, blob,CPU,22.4,MEM,49.08
10,10.3.0.12,6727,24, table,CPU,34,MEM,60
11,10.3.0.12,6728,24, blob,CPU,22.4,MEM,49.08
11,10.3.0.12,6728,24, table,CPU,34,MEM,60
12,10.3.0.13,6733,24, blob,CPU,22.4,MEM,49.08
3,10.3.0.13,6733,1, pi,CPU,92.5,MEM,14.8
12,10.3.0.13,6733,24, table,CPU,34,MEM,60
13,10.3.0.13,6734,24, blob,CPU,22.4,MEM,49.08
13,10.3.0.13,6734,24, table,CPU,34,MEM,60
14,10.3.0.13,6735,24, blob,CPU,22.4,MEM,49.08
14,10.3.0.13,6735,24, table,CPU,34,MEM,60
15,10.3.0.13,6736,24, blob,CPU,22.4,MEM,49.08
1,10.3.0.13,6736,1, parse,CPU,85,MEM,44
15,10.3.0.13,6736,24, table,CPU,34,MEM,60
16,10.3.0.14,6741,24, blob,CPU,22.4,MEM,49.08
4,10.3.0.14,6741,1, pi,CPU,92.5,MEM,14.8
16,10.3.0.14,6741,24, table,CPU,34,MEM,60
17,10.3.0.14,6742,24, blob,CPU,22.4,MEM,49.08
17,10.3.0.14,6742,24, table,CPU,34,MEM,60
18,10.3.0.14,6743,24, blob,CPU,22.4,MEM,49.08
18,10.3.0.14,6743,24, table,CPU,34,MEM,60
19,10.3.0.14,6744,24, blob,CPU,22.4,MEM,49.08
19,10.3.0.14,6744,24, table,CPU,34,MEM,60


==> logfiles/boltThreadCountWithCPUMEM-max-our.csv <==
0,10.3.0.10,6709,60, blob,CPU,46.7,MEM,25.71
1,10.3.0.10,6710,60, blob,CPU,46.7,MEM,25.71
2,10.3.0.10,6711,60, blob,CPU,46.7,MEM,25.71
3,10.3.0.10,6712,60, blob,CPU,46.7,MEM,25.71
4,10.3.0.11,6717,60, blob,CPU,46.7,MEM,25.71
5,10.3.0.11,6718,60, blob,CPU,46.7,MEM,25.71
6,10.3.0.11,6719,60, blob,CPU,46.7,MEM,25.71
7,10.3.0.11,6720,60, blob,CPU,46.7,MEM,25.71
0,10.3.0.12,6725,60, table,CPU,55,MEM,27
1,10.3.0.12,6726,60, table,CPU,55,MEM,27
2,10.3.0.12,6727,60, table,CPU,55,MEM,27
3,10.3.0.12,6728,60, table,CPU,55,MEM,27
4,10.3.0.13,6733,60, table,CPU,55,MEM,27
5,10.3.0.13,6734,60, table,CPU,55,MEM,27
6,10.3.0.13,6735,60, table,CPU,55,MEM,27
7,10.3.0.13,6736,60, table,CPU,55,MEM,27
0,10.3.0.14,6741,2, pi,CPU,95,MEM,16.07
1,10.3.0.14,6742,1, pi,CPU,92.5,MEM,14.8
0,10.3.0.14,6743,1, parse,CPU,85,MEM,44
2,10.3.0.14,6743,1, pi,CPU,92.5,MEM,14.8
1,10.3.0.14,6744,1, parse,CPU,85,MEM,44
3,10.3.0.14,6744,1, pi,CPU,92.5,MEM,14.8


==> logfiles/boltThreadCountWithCPUMEM-max-rstorm.csv <==
20,10.3.0.9,6701,7, blob,CPU,13.5,MEM,61.8
3,10.3.0.9,6701,1, pi,CPU,92.5,MEM,14.8
20,10.3.0.9,6701,6, table,CPU,12,MEM,42
0,10.3.0.10,6709,31, blob,CPU,26,MEM,35.47
0,10.3.0.10,6709,30, table,CPU,39,MEM,48
1,10.3.0.10,6710,30, blob,CPU,23,MEM,20.17
1,10.3.0.10,6710,31, table,CPU,42,MEM,62
2,10.3.0.10,6711,3, blob,CPU,6.5,MEM,30.8
2,10.3.0.10,6711,4, table,CPU,8,MEM,28
3,10.3.0.10,6712,31, blob,CPU,26,MEM,35.47
3,10.3.0.10,6712,30, table,CPU,39,MEM,48
4,10.3.0.11,6717,31, blob,CPU,26,MEM,35.47
4,10.3.0.11,6717,30, table,CPU,39,MEM,48
5,10.3.0.11,6718,30, blob,CPU,23,MEM,20.17
5,10.3.0.11,6718,31, table,CPU,42,MEM,62
6,10.3.0.11,6719,28, blob,CPU,29.4,MEM,80.08
6,10.3.0.11,6719,28, table,CPU,42,MEM,88
7,10.3.0.11,6720,30, blob,CPU,23,MEM,20.17
7,10.3.0.11,6720,31, table,CPU,42,MEM,62
8,10.3.0.12,6725,30, blob,CPU,23,MEM,20.17
8,10.3.0.12,6725,31, table,CPU,42,MEM,62
9,10.3.0.12,6726,31, blob,CPU,26,MEM,35.47
9,10.3.0.12,6726,30, table,CPU,39,MEM,48
10,10.3.0.12,6727,28, blob,CPU,29.4,MEM,80.08
10,10.3.0.12,6727,28, table,CPU,42,MEM,88
11,10.3.0.12,6728,31, blob,CPU,26,MEM,35.47
11,10.3.0.12,6728,30, table,CPU,39,MEM,48
12,10.3.0.13,6733,28, blob,CPU,29.4,MEM,80.08
12,10.3.0.13,6733,28, table,CPU,42,MEM,88
13,10.3.0.13,6734,30, blob,CPU,23,MEM,20.17
13,10.3.0.13,6734,31, table,CPU,42,MEM,62
14,10.3.0.13,6735,31, blob,CPU,26,MEM,35.47
14,10.3.0.13,6735,30, table,CPU,39,MEM,48
15,10.3.0.13,6736,30, blob,CPU,23,MEM,20.17
15,10.3.0.13,6736,31, table,CPU,42,MEM,62
16,10.3.0.14,6741,5, blob,CPU,10.0,MEM,46.3
0,10.3.0.14,6741,2, pi,CPU,95,MEM,16.07
16,10.3.0.14,6741,5, table,CPU,11,MEM,42
17,10.3.0.14,6742,10, blob,CPU,17.5,MEM,77.5
17,10.3.0.14,6742,10, table,CPU,13,MEM,16
18,10.3.0.14,6743,3, blob,CPU,6.5,MEM,30.8
0,10.3.0.14,6743,1, parse,CPU,85,MEM,44
1,10.3.0.14,6743,1, pi,CPU,92.5,MEM,14.8
18,10.3.0.14,6743,2, table,CPU,4,MEM,14
19,10.3.0.14,6744,2, blob,CPU,3.5,MEM,15.5
1,10.3.0.14,6744,1, parse,CPU,85,MEM,44
2,10.3.0.14,6744,1, pi,CPU,92.5,MEM,14.8
19,10.3.0.14,6744,3, table,CPU,7,MEM,28

